code2seq: Generating Sequences from Structured Representations of Code

The ability to generate natural language sequences from source code snippets has a variety of applications such as code summarization, documentation, and retrieval. Sequence-to-sequence (seq2seq) models, adopted from neural machine translation (NMT), have achieved state-of-the-art performance on these tasks by treating source code as a sequence of tokens. We present ${\rm {\scriptsize CODE2SEQ}}$: an alternative approach that leverages the syntactic structure of programming languages to better encode source code. Our model represents a code snippet as the set of compositional paths in its abstract syntax tree (AST) and uses attention to select the relevant paths while decoding. We demonstrate the effectiveness of our approach for two tasks, two programming languages, and four datasets of up to $16$M examples. Our model significantly outperforms previous models that were specifically designed for programming languages, as well as state-of-the-art NMT models. An interactive online demo of our model is available at http://code2seq.org. Our code, data and trained models are available at http://github.com/tech-srl/code2seq.

==> intro_images/ast1.txt <==
graph ast {
	compound=true;
	node[fontname="Times-Roman", width=".2", fontsize=40, penwidth=1]
	edge [penwidth=1]
	size="130,130";	
	
	# nodes
	MethodDeclaration [label="MethodDeclaration", color="#6C8EBF", penwidth=6]
	PrimitiveType1 [label="Primitive", color="#6C8EBF", penwidth=6]
	int1 [label="int", shape=box]
	countOccurrences [label="countOccurrences", shape=box]
	Parameter1 [label="Param", fillcolor="gray90", style=filled]
	Parameter2 [label="Param", fillcolor="gray90", style=filled]
	Block1 [label="Block", color="#B85450", penwidth=6]
	VariableDeclaration1 [label="VarDec", color="#B85450", penwidth=6]
	int2 [label="int", shape=box]
	PrimitiveType2 [label="Primitive"]
	VariableDeclarator [label="Variable Declarator", color="#B85450", penwidth=6]
	VarDecId1 [label="VarDecId"]
	num1 [label="num", shape=box]
	
	IntegerLiteral [label="Integer", color="#B85450", penwidth=6]
	zero [label="0", shape=box]
	VariableDeclaration2 [label="VarDec", fillcolor="gray90", style=filled]
	DoStmt [color="#B85450", penwidth=6]
	Block2 [label="Block", color="#B85450", penwidth=6]
	AssignExpr [label="Assign"]
	NameExp1 [label="Name"]
	MethodCall [label="MethodCall", color="#82B366", penwidth=6]
	NameExp2 [label="Name", color="#82B366", penwidth=6]
	NameExp3 [label="Name", color="#82B366", penwidth=6]
	#NameExp4 [label="Name"]
	#Plus [label="Plus", fillcolor="gray90", style=filled]
	index [label="index", shape=box]
	str [label="str", shape=box]
	indexOf [label="indexOf", shape=box]
	#ch [label="ch", shape=box]
	
	
	IfStmt [color="#B85450", penwidth=6]
	BinaryExprGEQ1 [label="GEQ", fillcolor="gray90", style=filled]
	Block3 [label="Block", color="#B85450", penwidth=6]
	UnaryExprIncrement [label="Increment", color="#B85450", penwidth=6]
	VarDecId2 [label="VarDecId", color="#B85450", penwidth=6]
	num2 [label="num", shape=box]
	BinaryExprGEQ2 [label="GEQ", fillcolor="gray90", style=filled]
	ReturnStmt [label="Return", color="#6C8EBF", penwidth=6]
	NameExp [label="Name", color="#6C8EBF", penwidth=6]
	num3 [label="num", shape=box]
	
	temp [color="invis", fontcolor="invis"]
	#edges
	MethodDeclaration -- PrimitiveType1 [color="#6C8EBF", penwidth=20]
	PrimitiveType1 -- int1
	MethodDeclaration -- countOccurrences
	MethodDeclaration -- Parameter1
	MethodDeclaration -- Parameter2
	MethodDeclaration -- Block1 [color="#6C8EBF", penwidth=20]
	Block1 -- VariableDeclaration1 [color="#B85450", penwidth=20]
	VariableDeclaration1 -- PrimitiveType2
	PrimitiveType2 -- int2
	VariableDeclaration1 -- VariableDeclarator [color="#B85450", penwidth=20]
	VariableDeclarator -- VarDecId1
	VarDecId1 -- num1
	VariableDeclarator -- IntegerLiteral [color="#B85450", penwidth=20]
	IntegerLiteral -- zero 

	Block1 -- VariableDeclaration2
	
	Block1 -- DoStmt [color="#B85450", penwidth=20]
	DoStmt -- Block2 [color="#B85450", penwidth=20]
	Block2 -- AssignExpr
	AssignExpr -- NameExp1
	NameExp1 -- index
	AssignExpr -- MethodCall
	MethodCall -- NameExp2 [color="#82B366", penwidth=20]
	NameExp2 -- str
	MethodCall -- NameExp3 [color="#82B366", penwidth=20]
	#MethodCall -- NameExp4
	#MethodCall -- Plus
	NameExp3 -- indexOf
	#NameExp4 -- ch
	
	Block2 -- IfStmt [color="#B85450", penwidth=20]
	IfStmt -- BinaryExprGEQ1
    IfStmt -- Block3 [color="#B85450", penwidth=20]
    Block3 -- UnaryExprIncrement [color="#B85450", penwidth=20]
    UnaryExprIncrement -- VarDecId2 [color="#B85450", penwidth=20]
    VarDecId2 -- num2 
	
	DoStmt -- BinaryExprGEQ2 
	Block1 -- ReturnStmt [color="#6C8EBF", penwidth=20]
	ReturnStmt -- NameExp [color="#6C8EBF", penwidth=20]
	NameExp -- num3 
	
	#VariableDeclaration2 -- temp [color="invis"]
	#temp -- AssignExpr [color="invis"]
	#AssignExpr -- BinaryExprGEQ1 [color="invis"]
	#VariableDeclaration2 -- Block2 [color="invis"]
	#ReturnStmt -- BinaryExprGEQ2 [color="invis"]
	#countOccurrences -- VariableDeclaration1 [color="invis"]
	#PrimitiveType1 -- VariableDeclaration1 [color="invis"]
	
}

==> intro_images/ast1paths.txt <==
countoccurrences
	int,(PrimitiveType0)^(MethodDeclaration)_(NameExpr1),METHOD_NAME
	METHOD_NAME,(NameExpr1)^(MethodDeclaration)_(Parameter)_(VariableDeclaratorId0),str
	METHOD_NAME,(NameExpr1)^(MethodDeclaration)_(Parameter)_(ClassOrInterfaceType1),string
	str,(VariableDeclaratorId0)^(Parameter)_(ClassOrInterfaceType1),string
	str,(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(Parameter)_(VariableDeclaratorId0),pattern
	str,(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(Parameter)_(ClassOrInterfaceType1),string
	string,(ClassOrInterfaceType1)^(Parameter)^(MethodDeclaration)_(Parameter)_(VariableDeclaratorId0),pattern
	string,(ClassOrInterfaceType1)^(Parameter)^(MethodDeclaration)_(Parameter)_(ClassOrInterfaceType1),string
	pattern,(VariableDeclaratorId0)^(Parameter)_(ClassOrInterfaceType1),string
	pattern,(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(PrimitiveType0),int
	pattern,(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0),num
	pattern,(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(IntegerLiteralExpr1),0
	pattern,(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(PrimitiveType0),int
	pattern,(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0),index
	pattern,(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(UnaryExpr:negative)_(IntegerLiteralExpr0),1
	pattern,(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(DoStmt)_(BlockStmt)_(ExpressionStmt)_(AssignExpr:assign0)_(NameExpr0),index
	pattern,(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(DoStmt)_(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(NameExpr0),index
	pattern,(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(DoStmt)_(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1),0
	pattern,(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(DoStmt)_(BinaryExpr:greaterEquals)_(NameExpr0),index
	pattern,(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(DoStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1),0
	pattern,(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ReturnStmt)_(NameExpr0),num
	string,(ClassOrInterfaceType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(PrimitiveType0),int
	string,(ClassOrInterfaceType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0),num
	string,(ClassOrInterfaceType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(IntegerLiteralExpr1),0
	string,(ClassOrInterfaceType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(PrimitiveType0),int
	string,(ClassOrInterfaceType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0),index
	string,(ClassOrInterfaceType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(UnaryExpr:negative)_(IntegerLiteralExpr0),1
	string,(ClassOrInterfaceType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(DoStmt)_(BlockStmt)_(ExpressionStmt)_(AssignExpr:assign0)_(NameExpr0),index
	string,(ClassOrInterfaceType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(DoStmt)_(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(NameExpr0),index
	string,(ClassOrInterfaceType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(DoStmt)_(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1),0
	string,(ClassOrInterfaceType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(DoStmt)_(BinaryExpr:greaterEquals)_(NameExpr0),index
	string,(ClassOrInterfaceType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(DoStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1),0
	string,(ClassOrInterfaceType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ReturnStmt)_(NameExpr0),num
	int,(PrimitiveType0)^(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0),num
	int,(PrimitiveType0)^(VariableDeclarationExpr)_(VariableDeclarator)_(IntegerLiteralExpr1),0
	int,(PrimitiveType0)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(PrimitiveType0),int
	int,(PrimitiveType0)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0),index
	int,(PrimitiveType0)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(UnaryExpr:negative)_(IntegerLiteralExpr0),1
	num,(VariableDeclaratorId0)^(VariableDeclarator)_(IntegerLiteralExpr1),0
	num,(VariableDeclaratorId0)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(PrimitiveType0),int
	num,(VariableDeclaratorId0)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0),index
	0,(IntegerLiteralExpr1)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(PrimitiveType0),int
	0,(IntegerLiteralExpr1)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0),index
	int,(PrimitiveType0)^(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0),index
	int,(PrimitiveType0)^(VariableDeclarationExpr)_(VariableDeclarator)_(UnaryExpr:negative)_(IntegerLiteralExpr0),1
	int,(PrimitiveType0)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(DoStmt)_(BlockStmt)_(ExpressionStmt)_(AssignExpr:assign0)_(NameExpr0),index
	int,(PrimitiveType0)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(DoStmt)_(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(NameExpr0),index
	int,(PrimitiveType0)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(DoStmt)_(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1),0
	int,(PrimitiveType0)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(DoStmt)_(BinaryExpr:greaterEquals)_(NameExpr0),index
	int,(PrimitiveType0)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(DoStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1),0
	index,(VariableDeclaratorId0)^(VariableDeclarator)_(UnaryExpr:negative)_(IntegerLiteralExpr0),1
	index,(VariableDeclaratorId0)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(DoStmt)_(BinaryExpr:greaterEquals)_(NameExpr0),index
	index,(VariableDeclaratorId0)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(DoStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1),0
	1,(IntegerLiteralExpr0)^(UnaryExpr:negative)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(DoStmt)_(BinaryExpr:greaterEquals)_(NameExpr0),index
	1,(IntegerLiteralExpr0)^(UnaryExpr:negative)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(DoStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1),0
	index,(NameExpr0)^(AssignExpr:assign)_(MethodCallExpr1)_(NameExpr0),str
	index,(NameExpr0)^(AssignExpr:assign)_(MethodCallExpr1)_(NameExpr2),pattern
	index,(NameExpr0)^(AssignExpr:assign)_(MethodCallExpr1)_(BinaryExpr:plus)_(NameExpr0),index
	index,(NameExpr0)^(AssignExpr:assign)_(MethodCallExpr1)_(BinaryExpr:plus)_(IntegerLiteralExpr1),1
	index,(NameExpr0)^(AssignExpr:assign)_(MethodCallExpr1)_(NameExpr4),indexof
	index,(NameExpr0)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(NameExpr0),index
	index,(NameExpr0)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1),0
	index,(NameExpr0)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)_(IfStmt)_(BlockStmt)_(ExpressionStmt)_(UnaryExpr:posIncrement)_(NameExpr0),num
	index,(NameExpr0)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(NameExpr0),index
	index,(NameExpr0)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1),0
	index,(NameExpr0)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)^(DoStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0),num
	str,(NameExpr0)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(NameExpr0),index
	str,(NameExpr0)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1),0
	str,(NameExpr0)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(NameExpr0),index
	str,(NameExpr0)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1),0
	str,(NameExpr0)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)^(DoStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0),num
	pattern,(NameExpr2)^(MethodCallExpr1)_(BinaryExpr:plus)_(NameExpr0),index
	pattern,(NameExpr2)^(MethodCallExpr1)_(BinaryExpr:plus)_(IntegerLiteralExpr1),1
	pattern,(NameExpr2)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(NameExpr0),index
	pattern,(NameExpr2)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1),0
	pattern,(NameExpr2)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(NameExpr0),index
	pattern,(NameExpr2)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1),0
	pattern,(NameExpr2)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)^(DoStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0),num
	index,(NameExpr0)^(BinaryExpr:plus3)_(IntegerLiteralExpr1),1
	index,(NameExpr0)^(BinaryExpr:plus3)^(MethodCallExpr1)_(NameExpr4),indexof
	index,(NameExpr0)^(BinaryExpr:plus3)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(NameExpr0),index
	index,(NameExpr0)^(BinaryExpr:plus3)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1),0
	index,(NameExpr0)^(BinaryExpr:plus3)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(NameExpr0),index
	index,(NameExpr0)^(BinaryExpr:plus3)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1),0
	1,(IntegerLiteralExpr1)^(BinaryExpr:plus3)^(MethodCallExpr1)_(NameExpr4),indexof
	1,(IntegerLiteralExpr1)^(BinaryExpr:plus3)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(NameExpr0),index
	1,(IntegerLiteralExpr1)^(BinaryExpr:plus3)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1),0
	1,(IntegerLiteralExpr1)^(BinaryExpr:plus3)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(NameExpr0),index
	1,(IntegerLiteralExpr1)^(BinaryExpr:plus3)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1),0
	indexof,(NameExpr4)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(NameExpr0),index
	indexof,(NameExpr4)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1),0
	indexof,(NameExpr4)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(NameExpr0),index
	indexof,(NameExpr4)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1),0
	indexof,(NameExpr4)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)^(DoStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0),num
	index,(NameExpr0)^(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1),0
	index,(NameExpr0)^(BinaryExpr:greaterEquals)^(IfStmt)_(BlockStmt)_(ExpressionStmt)_(UnaryExpr:posIncrement)_(NameExpr0),num
	index,(NameExpr0)^(BinaryExpr:greaterEquals)^(IfStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(NameExpr0),index
	index,(NameExpr0)^(BinaryExpr:greaterEquals)^(IfStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1),0
	index,(NameExpr0)^(BinaryExpr:greaterEquals)^(IfStmt)^(BlockStmt)^(DoStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0),num
	0,(IntegerLiteralExpr1)^(BinaryExpr:greaterEquals)^(IfStmt)_(BlockStmt)_(ExpressionStmt)_(UnaryExpr:posIncrement)_(NameExpr0),num
	0,(IntegerLiteralExpr1)^(BinaryExpr:greaterEquals)^(IfStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(NameExpr0),index
	0,(IntegerLiteralExpr1)^(BinaryExpr:greaterEquals)^(IfStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1),0
	0,(IntegerLiteralExpr1)^(BinaryExpr:greaterEquals)^(IfStmt)^(BlockStmt)^(DoStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0),num
	num,(NameExpr0)^(UnaryExpr:posIncrement)^(ExpressionStmt)^(BlockStmt)^(IfStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(NameExpr0),index
	num,(NameExpr0)^(UnaryExpr:posIncrement)^(ExpressionStmt)^(BlockStmt)^(IfStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1),0
	index,(NameExpr0)^(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1),0
	index,(NameExpr0)^(BinaryExpr:greaterEquals)^(DoStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0),num
	0,(IntegerLiteralExpr1)^(BinaryExpr:greaterEquals)^(DoStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0),num

==> intro_images/ast2.txt <==
graph ast {
	compound=true;
	node[fontname="Times-Roman", width=".2", fontsize=40, penwidth=1]
	edge [penwidth=1]
	size="130,130";	
	
	# nodes
	MethodDeclaration [label="MethodDeclaration", color="#6C8EBF", penwidth=6]
	PrimitiveType1 [label="Primitive", color="#6C8EBF", penwidth=6]
	int1 [label="int", shape=box]
	countOccurrences [label="countOccurrences", shape=box]
	Parameter1 [label="Param", fillcolor="gray90", style=filled]
	Parameter2 [label="Param", fillcolor="gray90", style=filled]
	Block1 [label="Block", color="#B85450", penwidth=6]
	VariableDeclaration1 [label="VarDec", color="#B85450", penwidth=6]
	int2 [label="int", shape=box]
	PrimitiveType2 [label="Primitive"]
    VariableDeclarator [label="Variable Declarator", color="#B85450", penwidth=6]
	VarDecId1 [label="VarDecId"]
	count1 [label="count", shape=box]
	
	IntegerLiteral [label="Integer", color="#B85450", penwidth=6]
	zero [label="0", shape=box]
	ForStmt [color="#B85450", penwidth=6]
	VariableDeclaration2 [label="VarDec", fillcolor="gray90", style=filled]
	BinaryExprLess [label="Less Than"]
	NameExp1 [label="Name"]
	MethodCall [label="MethodCall", color="#82B366", penwidth=6]
	NameExp2 [label="Name", color="#82B366", penwidth=6]
	NameExp3 [label="Name", color="#82B366", penwidth=6]
	i [label="i", shape=box]
	source [label="source", shape=box]
	length [label="length", shape=box]
	UnaryExprIncrement1 [label="Incr", fillcolor="gray90", style=filled]
	Block2 [label="Block", color="#B85450", penwidth=6]
	IfStmt [color="#B85450", penwidth=6]
	BinaryExprEQ [label="Equal", fillcolor="gray90", style=filled]
	Block3 [label="Block", color="#B85450", penwidth=6]
	UnaryExprIncrement2 [label="Increment", color="#B85450", penwidth=6]
	VarDecId2 [label="VarDecId", color="#B85450", penwidth=6]
	count2 [label="count", shape=box]
	ReturnStmt [label="Return", color="#6C8EBF", penwidth=6]
	NameExp4 [label="Name", color="#6C8EBF", penwidth=6]
	count3 [label="count", shape=box]
	
	temp [color="invis", fontcolor="invis"]
	
	#edges
	MethodDeclaration -- PrimitiveType1 [color="#6C8EBF", penwidth=20]
	PrimitiveType1 -- int1 
	MethodDeclaration -- countOccurrences
	MethodDeclaration -- Parameter1
	MethodDeclaration -- Parameter2
	MethodDeclaration -- Block1 [color="#6C8EBF", penwidth=20]
	Block1 -- VariableDeclaration1 [color="#B85450", penwidth=20]
	VariableDeclaration1 -- PrimitiveType2
	PrimitiveType2 -- int2
	VariableDeclaration1 -- VariableDeclarator [color="#B85450", penwidth=20]
	VariableDeclarator -- VarDecId1
	VarDecId1 -- count1
	VariableDeclarator -- IntegerLiteral [color="#B85450", penwidth=20]
	IntegerLiteral -- zero

	
	Block1 -- ForStmt [color="#B85450", penwidth=20]
	ForStmt -- VariableDeclaration2
	ForStmt -- BinaryExprLess
	BinaryExprLess -- NameExp1
	NameExp1 -- i
	BinaryExprLess -- MethodCall
	MethodCall -- NameExp2 [color="#82B366", penwidth=20]
	NameExp2 -- source
	MethodCall -- NameExp3 [color="#82B366", penwidth=20]
	NameExp3 -- length
	ForStmt -- UnaryExprIncrement1
	ForStmt -- Block2 [color="#B85450", penwidth=20]
	Block2 -- IfStmt [color="#B85450", penwidth=20]
	IfStmt -- BinaryExprEQ
    IfStmt -- Block3 [color="#B85450", penwidth=20]
    Block3 -- UnaryExprIncrement2 [color="#B85450", penwidth=20]
    UnaryExprIncrement2 -- VarDecId2 [color="#B85450", penwidth=20]
    VarDecId2 -- count2
	
	Block1 -- ReturnStmt [color="#6C8EBF", penwidth=20]
	ReturnStmt -- NameExp4 [color="#6C8EBF", penwidth=20]
	NameExp4 -- count3 
	
	#UnaryExprIncrement1 -- IfStmt [color="invis"]
	#BinaryExprLess -- temp [color="invis"]
	#temp -- BinaryExprEQ [color="invis"]
	
}

==> intro_images/ast2paths.txt <==
countoccurrences
	int,(PrimitiveType0)^(MethodDeclaration)_(NameExpr1),METHOD_NAME
	METHOD_NAME,(NameExpr1)^(MethodDeclaration)_(Parameter)_(VariableDeclaratorId0),source
	METHOD_NAME,(NameExpr1)^(MethodDeclaration)_(Parameter)_(ClassOrInterfaceType1),string
	source,(VariableDeclaratorId0)^(Parameter)_(ClassOrInterfaceType1),string
	source,(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(Parameter)_(VariableDeclaratorId0),value
	source,(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(Parameter)_(PrimitiveType1),char
	string,(ClassOrInterfaceType1)^(Parameter)^(MethodDeclaration)_(Parameter)_(VariableDeclaratorId0),value
	string,(ClassOrInterfaceType1)^(Parameter)^(MethodDeclaration)_(Parameter)_(PrimitiveType1),char
	value,(VariableDeclaratorId0)^(Parameter)_(PrimitiveType1),char
	value,(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(PrimitiveType0),int
	value,(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0),count
	value,(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(IntegerLiteralExpr1),0
	value,(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ForStmt)_(BinaryExpr:less)_(NameExpr0),i
	value,(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ForStmt)_(BinaryExpr:less)_(MethodCallExpr1)_(NameExpr0),source
	value,(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ForStmt)_(BinaryExpr:less)_(MethodCallExpr1)_(NameExpr2),length
	value,(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ForStmt)_(VariableDeclarationExpr)_(PrimitiveType0),int
	value,(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ForStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0),i
	value,(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ForStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(IntegerLiteralExpr1),0
	value,(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ForStmt)_(UnaryExpr:posIncrement)_(NameExpr0),i
	value,(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ForStmt)_(BlockStmt)_(IfStmt)_(BinaryExpr:equals)_(NameExpr1),value
	value,(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ReturnStmt)_(NameExpr0),count
	char,(PrimitiveType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(PrimitiveType0),int
	char,(PrimitiveType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0),count
	char,(PrimitiveType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(IntegerLiteralExpr1),0
	char,(PrimitiveType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ForStmt)_(BinaryExpr:less)_(NameExpr0),i
	char,(PrimitiveType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ForStmt)_(BinaryExpr:less)_(MethodCallExpr1)_(NameExpr0),source
	char,(PrimitiveType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ForStmt)_(BinaryExpr:less)_(MethodCallExpr1)_(NameExpr2),length
	char,(PrimitiveType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ForStmt)_(VariableDeclarationExpr)_(PrimitiveType0),int
	char,(PrimitiveType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ForStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0),i
	char,(PrimitiveType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ForStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(IntegerLiteralExpr1),0
	char,(PrimitiveType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ForStmt)_(UnaryExpr:posIncrement)_(NameExpr0),i
	char,(PrimitiveType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ForStmt)_(BlockStmt)_(IfStmt)_(BinaryExpr:equals)_(NameExpr1),value
	char,(PrimitiveType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ReturnStmt)_(NameExpr0),count
	int,(PrimitiveType0)^(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0),count
	int,(PrimitiveType0)^(VariableDeclarationExpr)_(VariableDeclarator)_(IntegerLiteralExpr1),0
	int,(PrimitiveType0)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(BinaryExpr:less)_(NameExpr0),i
	int,(PrimitiveType0)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(BinaryExpr:less)_(MethodCallExpr1)_(NameExpr0),source
	int,(PrimitiveType0)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(BinaryExpr:less)_(MethodCallExpr1)_(NameExpr2),length
	int,(PrimitiveType0)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(VariableDeclarationExpr)_(PrimitiveType0),int
	int,(PrimitiveType0)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0),i
	int,(PrimitiveType0)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(IntegerLiteralExpr1),0
	int,(PrimitiveType0)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(UnaryExpr:posIncrement)_(NameExpr0),i
	int,(PrimitiveType0)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(BlockStmt)_(IfStmt)_(BinaryExpr:equals)_(NameExpr1),value
	count,(VariableDeclaratorId0)^(VariableDeclarator)_(IntegerLiteralExpr1),0
	count,(VariableDeclaratorId0)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(BinaryExpr:less)_(NameExpr0),i
	count,(VariableDeclaratorId0)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(BinaryExpr:less)_(MethodCallExpr1)_(NameExpr0),source
	count,(VariableDeclaratorId0)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(BinaryExpr:less)_(MethodCallExpr1)_(NameExpr2),length
	count,(VariableDeclaratorId0)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(VariableDeclarationExpr)_(PrimitiveType0),int
	count,(VariableDeclaratorId0)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0),i
	count,(VariableDeclaratorId0)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(IntegerLiteralExpr1),0
	count,(VariableDeclaratorId0)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(UnaryExpr:posIncrement)_(NameExpr0),i
	0,(IntegerLiteralExpr1)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(BinaryExpr:less)_(NameExpr0),i
	0,(IntegerLiteralExpr1)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(BinaryExpr:less)_(MethodCallExpr1)_(NameExpr0),source
	0,(IntegerLiteralExpr1)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(BinaryExpr:less)_(MethodCallExpr1)_(NameExpr2),length
	0,(IntegerLiteralExpr1)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(VariableDeclarationExpr)_(PrimitiveType0),int
	0,(IntegerLiteralExpr1)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0),i
	0,(IntegerLiteralExpr1)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(IntegerLiteralExpr1),0
	0,(IntegerLiteralExpr1)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(UnaryExpr:posIncrement)_(NameExpr0),i
	i,(NameExpr0)^(BinaryExpr:less)_(MethodCallExpr1)_(NameExpr0),source
	i,(NameExpr0)^(BinaryExpr:less)_(MethodCallExpr1)_(NameExpr2),length
	i,(NameExpr0)^(BinaryExpr:less)^(ForStmt)_(VariableDeclarationExpr)_(PrimitiveType0),int
	i,(NameExpr0)^(BinaryExpr:less)^(ForStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0),i
	i,(NameExpr0)^(BinaryExpr:less)^(ForStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(IntegerLiteralExpr1),0
	i,(NameExpr0)^(BinaryExpr:less)^(ForStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0),count
	source,(NameExpr0)^(MethodCallExpr)^(BinaryExpr:less)^(ForStmt)_(VariableDeclarationExpr)_(PrimitiveType0),int
	source,(NameExpr0)^(MethodCallExpr)^(BinaryExpr:less)^(ForStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0),i
	source,(NameExpr0)^(MethodCallExpr)^(BinaryExpr:less)^(ForStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(IntegerLiteralExpr1),0
	source,(NameExpr0)^(MethodCallExpr)^(BinaryExpr:less)^(ForStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0),count
	length,(NameExpr2)^(MethodCallExpr)^(BinaryExpr:less)^(ForStmt)_(VariableDeclarationExpr)_(PrimitiveType0),int
	length,(NameExpr2)^(MethodCallExpr)^(BinaryExpr:less)^(ForStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0),i
	length,(NameExpr2)^(MethodCallExpr)^(BinaryExpr:less)^(ForStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(IntegerLiteralExpr1),0
	length,(NameExpr2)^(MethodCallExpr)^(BinaryExpr:less)^(ForStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0),count
	int,(PrimitiveType0)^(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0),i
	int,(PrimitiveType0)^(VariableDeclarationExpr)_(VariableDeclarator)_(IntegerLiteralExpr1),0
	int,(PrimitiveType0)^(VariableDeclarationExpr)^(ForStmt)_(UnaryExpr:posIncrement)_(NameExpr0),i
	int,(PrimitiveType0)^(VariableDeclarationExpr)^(ForStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0),count
	i,(VariableDeclaratorId0)^(VariableDeclarator)_(IntegerLiteralExpr1),0
	i,(VariableDeclaratorId0)^(VariableDeclarator)^(VariableDeclarationExpr)^(ForStmt)_(UnaryExpr:posIncrement)_(NameExpr0),i
	i,(VariableDeclaratorId0)^(VariableDeclarator)^(VariableDeclarationExpr)^(ForStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0),count
	0,(IntegerLiteralExpr1)^(VariableDeclarator)^(VariableDeclarationExpr)^(ForStmt)_(UnaryExpr:posIncrement)_(NameExpr0),i
	0,(IntegerLiteralExpr1)^(VariableDeclarator)^(VariableDeclarationExpr)^(ForStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0),count
	i,(NameExpr0)^(UnaryExpr:posIncrement)^(ForStmt)_(BlockStmt)_(IfStmt)_(BinaryExpr:equals)_(MethodCallExpr0)_(NameExpr0),source
	i,(NameExpr0)^(UnaryExpr:posIncrement)^(ForStmt)_(BlockStmt)_(IfStmt)_(BinaryExpr:equals)_(MethodCallExpr0)_(NameExpr2),i
	i,(NameExpr0)^(UnaryExpr:posIncrement)^(ForStmt)_(BlockStmt)_(IfStmt)_(BinaryExpr:equals)_(MethodCallExpr0)_(NameExpr3),charat
	i,(NameExpr0)^(UnaryExpr:posIncrement)^(ForStmt)_(BlockStmt)_(IfStmt)_(BinaryExpr:equals)_(NameExpr1),value
	i,(NameExpr0)^(UnaryExpr:posIncrement)^(ForStmt)_(BlockStmt)_(IfStmt)_(BlockStmt)_(ExpressionStmt)_(UnaryExpr:posIncrement)_(NameExpr0),count
	i,(NameExpr0)^(UnaryExpr:posIncrement)^(ForStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0),count
	source,(NameExpr0)^(MethodCallExpr)^(BinaryExpr:equals)_(NameExpr1),value
	source,(NameExpr0)^(MethodCallExpr)^(BinaryExpr:equals)^(IfStmt)_(BlockStmt)_(ExpressionStmt)_(UnaryExpr:posIncrement)_(NameExpr0),count
	source,(NameExpr0)^(MethodCallExpr)^(BinaryExpr:equals)^(IfStmt)^(BlockStmt)^(ForStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0),count
	i,(NameExpr2)^(MethodCallExpr)_(NameExpr3),charat
	i,(NameExpr2)^(MethodCallExpr)^(BinaryExpr:equals)_(NameExpr1),value
	i,(NameExpr2)^(MethodCallExpr)^(BinaryExpr:equals)^(IfStmt)_(BlockStmt)_(ExpressionStmt)_(UnaryExpr:posIncrement)_(NameExpr0),count
	i,(NameExpr2)^(MethodCallExpr)^(BinaryExpr:equals)^(IfStmt)^(BlockStmt)^(ForStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0),count
	charat,(NameExpr3)^(MethodCallExpr)^(BinaryExpr:equals)_(NameExpr1),value
	charat,(NameExpr3)^(MethodCallExpr)^(BinaryExpr:equals)^(IfStmt)_(BlockStmt)_(ExpressionStmt)_(UnaryExpr:posIncrement)_(NameExpr0),count
	charat,(NameExpr3)^(MethodCallExpr)^(BinaryExpr:equals)^(IfStmt)^(BlockStmt)^(ForStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0),count
	value,(NameExpr1)^(BinaryExpr:equals)^(IfStmt)_(BlockStmt)_(ExpressionStmt)_(UnaryExpr:posIncrement)_(NameExpr0),count
	value,(NameExpr1)^(BinaryExpr:equals)^(IfStmt)^(BlockStmt)^(ForStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0),count

==> intro_images/paths1only.txt <==
(ClassOrInterfaceType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(DoStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1)
(ClassOrInterfaceType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(DoStmt)_(BinaryExpr:greaterEquals)_(NameExpr0)
(ClassOrInterfaceType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(DoStmt)_(BlockStmt)_(ExpressionStmt)_(AssignExpr:assign0)_(NameExpr0)
(ClassOrInterfaceType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(DoStmt)_(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1)
(ClassOrInterfaceType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(DoStmt)_(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(NameExpr0)
(ClassOrInterfaceType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(PrimitiveType0)
(ClassOrInterfaceType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(PrimitiveType0)
(ClassOrInterfaceType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(IntegerLiteralExpr1)
(ClassOrInterfaceType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(UnaryExpr:negative)_(IntegerLiteralExpr0)
(ClassOrInterfaceType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0)
(ClassOrInterfaceType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0)
(ClassOrInterfaceType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ReturnStmt)_(NameExpr0)
(ClassOrInterfaceType1)^(Parameter)^(MethodDeclaration)_(Parameter)_(ClassOrInterfaceType1)
(ClassOrInterfaceType1)^(Parameter)^(MethodDeclaration)_(Parameter)_(VariableDeclaratorId0)
(IntegerLiteralExpr0)^(UnaryExpr:negative)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(DoStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1)
(IntegerLiteralExpr0)^(UnaryExpr:negative)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(DoStmt)_(BinaryExpr:greaterEquals)_(NameExpr0)
(IntegerLiteralExpr1)^(BinaryExpr:greaterEquals)^(DoStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0)
(IntegerLiteralExpr1)^(BinaryExpr:greaterEquals)^(IfStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1)
(IntegerLiteralExpr1)^(BinaryExpr:greaterEquals)^(IfStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(NameExpr0)
(IntegerLiteralExpr1)^(BinaryExpr:greaterEquals)^(IfStmt)^(BlockStmt)^(DoStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0)
(IntegerLiteralExpr1)^(BinaryExpr:greaterEquals)^(IfStmt)_(BlockStmt)_(ExpressionStmt)_(UnaryExpr:posIncrement)_(NameExpr0)
(IntegerLiteralExpr1)^(BinaryExpr:plus3)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1)
(IntegerLiteralExpr1)^(BinaryExpr:plus3)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(NameExpr0)
(IntegerLiteralExpr1)^(BinaryExpr:plus3)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1)
(IntegerLiteralExpr1)^(BinaryExpr:plus3)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(NameExpr0)
(IntegerLiteralExpr1)^(BinaryExpr:plus3)^(MethodCallExpr1)_(NameExpr4)
(IntegerLiteralExpr1)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(PrimitiveType0)
(IntegerLiteralExpr1)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0)
(NameExpr0)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1)
(NameExpr0)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(NameExpr0)
(NameExpr0)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)^(DoStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0)
(NameExpr0)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1)
(NameExpr0)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(NameExpr0)
(NameExpr0)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)_(IfStmt)_(BlockStmt)_(ExpressionStmt)_(UnaryExpr:posIncrement)_(NameExpr0)
(NameExpr0)^(AssignExpr:assign)_(MethodCallExpr1)_(BinaryExpr:plus)_(IntegerLiteralExpr1)
(NameExpr0)^(AssignExpr:assign)_(MethodCallExpr1)_(BinaryExpr:plus)_(NameExpr0)
(NameExpr0)^(AssignExpr:assign)_(MethodCallExpr1)_(NameExpr0)
(NameExpr0)^(AssignExpr:assign)_(MethodCallExpr1)_(NameExpr2)
(NameExpr0)^(AssignExpr:assign)_(MethodCallExpr1)_(NameExpr4)
(NameExpr0)^(BinaryExpr:greaterEquals)^(DoStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0)
(NameExpr0)^(BinaryExpr:greaterEquals)^(IfStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1)
(NameExpr0)^(BinaryExpr:greaterEquals)^(IfStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(NameExpr0)
(NameExpr0)^(BinaryExpr:greaterEquals)^(IfStmt)^(BlockStmt)^(DoStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0)
(NameExpr0)^(BinaryExpr:greaterEquals)^(IfStmt)_(BlockStmt)_(ExpressionStmt)_(UnaryExpr:posIncrement)_(NameExpr0)
(NameExpr0)^(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1)
(NameExpr0)^(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1)
(NameExpr0)^(BinaryExpr:plus3)_(IntegerLiteralExpr1)
(NameExpr0)^(BinaryExpr:plus3)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1)
(NameExpr0)^(BinaryExpr:plus3)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(NameExpr0)
(NameExpr0)^(BinaryExpr:plus3)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1)
(NameExpr0)^(BinaryExpr:plus3)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(NameExpr0)
(NameExpr0)^(BinaryExpr:plus3)^(MethodCallExpr1)_(NameExpr4)
(NameExpr0)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1)
(NameExpr0)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(NameExpr0)
(NameExpr0)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)^(DoStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0)
(NameExpr0)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1)
(NameExpr0)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(NameExpr0)
(NameExpr0)^(UnaryExpr:posIncrement)^(ExpressionStmt)^(BlockStmt)^(IfStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1)
(NameExpr0)^(UnaryExpr:posIncrement)^(ExpressionStmt)^(BlockStmt)^(IfStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(NameExpr0)
(NameExpr1)^(MethodDeclaration)_(Parameter)_(ClassOrInterfaceType1)
(NameExpr1)^(MethodDeclaration)_(Parameter)_(VariableDeclaratorId0)
(NameExpr2)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1)
(NameExpr2)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(NameExpr0)
(NameExpr2)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)^(DoStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0)
(NameExpr2)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1)
(NameExpr2)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(NameExpr0)
(NameExpr2)^(MethodCallExpr1)_(BinaryExpr:plus)_(IntegerLiteralExpr1)
(NameExpr2)^(MethodCallExpr1)_(BinaryExpr:plus)_(NameExpr0)
(NameExpr4)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1)
(NameExpr4)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)^(DoStmt)_(BinaryExpr:greaterEquals)_(NameExpr0)
(NameExpr4)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)^(DoStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0)
(NameExpr4)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1)
(NameExpr4)^(MethodCallExpr1)^(AssignExpr:assign)^(ExpressionStmt)^(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(NameExpr0)
(PrimitiveType0)^(MethodDeclaration)_(NameExpr1)
(PrimitiveType0)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(DoStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1)
(PrimitiveType0)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(DoStmt)_(BinaryExpr:greaterEquals)_(NameExpr0)
(PrimitiveType0)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(DoStmt)_(BlockStmt)_(ExpressionStmt)_(AssignExpr:assign0)_(NameExpr0)
(PrimitiveType0)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(DoStmt)_(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1)
(PrimitiveType0)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(DoStmt)_(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(NameExpr0)
(PrimitiveType0)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(PrimitiveType0)
(PrimitiveType0)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(UnaryExpr:negative)_(IntegerLiteralExpr0)
(PrimitiveType0)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0)
(PrimitiveType0)^(VariableDeclarationExpr)_(VariableDeclarator)_(IntegerLiteralExpr1)
(PrimitiveType0)^(VariableDeclarationExpr)_(VariableDeclarator)_(UnaryExpr:negative)_(IntegerLiteralExpr0)
(PrimitiveType0)^(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0)
(PrimitiveType0)^(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0)
(VariableDeclaratorId0)^(Parameter)_(ClassOrInterfaceType1)
(VariableDeclaratorId0)^(Parameter)_(ClassOrInterfaceType1)
(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(DoStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1)
(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(DoStmt)_(BinaryExpr:greaterEquals)_(NameExpr0)
(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(DoStmt)_(BlockStmt)_(ExpressionStmt)_(AssignExpr:assign0)_(NameExpr0)
(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(DoStmt)_(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1)
(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(DoStmt)_(BlockStmt)_(IfStmt)_(BinaryExpr:greaterEquals)_(NameExpr0)
(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(PrimitiveType0)
(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(PrimitiveType0)
(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(IntegerLiteralExpr1)
(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(UnaryExpr:negative)_(IntegerLiteralExpr0)
(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0)
(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0)
(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ReturnStmt)_(NameExpr0)
(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(Parameter)_(ClassOrInterfaceType1)
(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(Parameter)_(VariableDeclaratorId0)
(VariableDeclaratorId0)^(VariableDeclarator)_(IntegerLiteralExpr1)
(VariableDeclaratorId0)^(VariableDeclarator)_(UnaryExpr:negative)_(IntegerLiteralExpr0)
(VariableDeclaratorId0)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(DoStmt)_(BinaryExpr:greaterEquals)_(IntegerLiteralExpr1)
(VariableDeclaratorId0)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(DoStmt)_(BinaryExpr:greaterEquals)_(NameExpr0)
(VariableDeclaratorId0)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(PrimitiveType0)
(VariableDeclaratorId0)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0)


==> intro_images/paths2only.txt <==
(ClassOrInterfaceType1)^(Parameter)^(MethodDeclaration)_(Parameter)_(PrimitiveType1)
(ClassOrInterfaceType1)^(Parameter)^(MethodDeclaration)_(Parameter)_(VariableDeclaratorId0)
(IntegerLiteralExpr1)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(BinaryExpr:less)_(MethodCallExpr1)_(NameExpr0)
(IntegerLiteralExpr1)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(BinaryExpr:less)_(MethodCallExpr1)_(NameExpr2)
(IntegerLiteralExpr1)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(BinaryExpr:less)_(NameExpr0)
(IntegerLiteralExpr1)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(UnaryExpr:posIncrement)_(NameExpr0)
(IntegerLiteralExpr1)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(VariableDeclarationExpr)_(PrimitiveType0)
(IntegerLiteralExpr1)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(IntegerLiteralExpr1)
(IntegerLiteralExpr1)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0)
(IntegerLiteralExpr1)^(VariableDeclarator)^(VariableDeclarationExpr)^(ForStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0)
(IntegerLiteralExpr1)^(VariableDeclarator)^(VariableDeclarationExpr)^(ForStmt)_(UnaryExpr:posIncrement)_(NameExpr0)
(NameExpr0)^(BinaryExpr:less)^(ForStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0)
(NameExpr0)^(BinaryExpr:less)^(ForStmt)_(VariableDeclarationExpr)_(PrimitiveType0)
(NameExpr0)^(BinaryExpr:less)^(ForStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(IntegerLiteralExpr1)
(NameExpr0)^(BinaryExpr:less)^(ForStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0)
(NameExpr0)^(BinaryExpr:less)_(MethodCallExpr1)_(NameExpr0)
(NameExpr0)^(BinaryExpr:less)_(MethodCallExpr1)_(NameExpr2)
(NameExpr0)^(MethodCallExpr)^(BinaryExpr:equals)^(IfStmt)_(BlockStmt)_(ExpressionStmt)_(UnaryExpr:posIncrement)_(NameExpr0)
(NameExpr0)^(MethodCallExpr)^(BinaryExpr:equals)^(IfStmt)^(BlockStmt)^(ForStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0)
(NameExpr0)^(MethodCallExpr)^(BinaryExpr:equals)_(NameExpr1)
(NameExpr0)^(MethodCallExpr)^(BinaryExpr:less)^(ForStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0)
(NameExpr0)^(MethodCallExpr)^(BinaryExpr:less)^(ForStmt)_(VariableDeclarationExpr)_(PrimitiveType0)
(NameExpr0)^(MethodCallExpr)^(BinaryExpr:less)^(ForStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(IntegerLiteralExpr1)
(NameExpr0)^(MethodCallExpr)^(BinaryExpr:less)^(ForStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0)
(NameExpr0)^(UnaryExpr:posIncrement)^(ForStmt)_(BlockStmt)_(IfStmt)_(BinaryExpr:equals)_(MethodCallExpr0)_(NameExpr0)
(NameExpr0)^(UnaryExpr:posIncrement)^(ForStmt)_(BlockStmt)_(IfStmt)_(BinaryExpr:equals)_(MethodCallExpr0)_(NameExpr2)
(NameExpr0)^(UnaryExpr:posIncrement)^(ForStmt)_(BlockStmt)_(IfStmt)_(BinaryExpr:equals)_(MethodCallExpr0)_(NameExpr3)
(NameExpr0)^(UnaryExpr:posIncrement)^(ForStmt)_(BlockStmt)_(IfStmt)_(BinaryExpr:equals)_(NameExpr1)
(NameExpr0)^(UnaryExpr:posIncrement)^(ForStmt)_(BlockStmt)_(IfStmt)_(BlockStmt)_(ExpressionStmt)_(UnaryExpr:posIncrement)_(NameExpr0)
(NameExpr0)^(UnaryExpr:posIncrement)^(ForStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0)
(NameExpr1)^(BinaryExpr:equals)^(IfStmt)_(BlockStmt)_(ExpressionStmt)_(UnaryExpr:posIncrement)_(NameExpr0)
(NameExpr1)^(BinaryExpr:equals)^(IfStmt)^(BlockStmt)^(ForStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0)
(NameExpr1)^(MethodDeclaration)_(Parameter)_(ClassOrInterfaceType1)
(NameExpr1)^(MethodDeclaration)_(Parameter)_(VariableDeclaratorId0)
(NameExpr2)^(MethodCallExpr)^(BinaryExpr:equals)^(IfStmt)_(BlockStmt)_(ExpressionStmt)_(UnaryExpr:posIncrement)_(NameExpr0)
(NameExpr2)^(MethodCallExpr)^(BinaryExpr:equals)^(IfStmt)^(BlockStmt)^(ForStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0)
(NameExpr2)^(MethodCallExpr)^(BinaryExpr:equals)_(NameExpr1)
(NameExpr2)^(MethodCallExpr)^(BinaryExpr:less)^(ForStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0)
(NameExpr2)^(MethodCallExpr)^(BinaryExpr:less)^(ForStmt)_(VariableDeclarationExpr)_(PrimitiveType0)
(NameExpr2)^(MethodCallExpr)^(BinaryExpr:less)^(ForStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(IntegerLiteralExpr1)
(NameExpr2)^(MethodCallExpr)^(BinaryExpr:less)^(ForStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0)
(NameExpr2)^(MethodCallExpr)_(NameExpr3)
(NameExpr3)^(MethodCallExpr)^(BinaryExpr:equals)^(IfStmt)_(BlockStmt)_(ExpressionStmt)_(UnaryExpr:posIncrement)_(NameExpr0)
(NameExpr3)^(MethodCallExpr)^(BinaryExpr:equals)^(IfStmt)^(BlockStmt)^(ForStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0)
(NameExpr3)^(MethodCallExpr)^(BinaryExpr:equals)_(NameExpr1)
(PrimitiveType0)^(MethodDeclaration)_(NameExpr1)
(PrimitiveType0)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(BinaryExpr:less)_(MethodCallExpr1)_(NameExpr0)
(PrimitiveType0)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(BinaryExpr:less)_(MethodCallExpr1)_(NameExpr2)
(PrimitiveType0)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(BinaryExpr:less)_(NameExpr0)
(PrimitiveType0)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(BlockStmt)_(IfStmt)_(BinaryExpr:equals)_(NameExpr1)
(PrimitiveType0)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(UnaryExpr:posIncrement)_(NameExpr0)
(PrimitiveType0)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(VariableDeclarationExpr)_(PrimitiveType0)
(PrimitiveType0)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(IntegerLiteralExpr1)
(PrimitiveType0)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0)
(PrimitiveType0)^(VariableDeclarationExpr)^(ForStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0)
(PrimitiveType0)^(VariableDeclarationExpr)^(ForStmt)_(UnaryExpr:posIncrement)_(NameExpr0)
(PrimitiveType0)^(VariableDeclarationExpr)_(VariableDeclarator)_(IntegerLiteralExpr1)
(PrimitiveType0)^(VariableDeclarationExpr)_(VariableDeclarator)_(IntegerLiteralExpr1)
(PrimitiveType0)^(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0)
(PrimitiveType0)^(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0)
(PrimitiveType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(PrimitiveType0)
(PrimitiveType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(IntegerLiteralExpr1)
(PrimitiveType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0)
(PrimitiveType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ForStmt)_(BinaryExpr:less)_(MethodCallExpr1)_(NameExpr0)
(PrimitiveType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ForStmt)_(BinaryExpr:less)_(MethodCallExpr1)_(NameExpr2)
(PrimitiveType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ForStmt)_(BinaryExpr:less)_(NameExpr0)
(PrimitiveType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ForStmt)_(BlockStmt)_(IfStmt)_(BinaryExpr:equals)_(NameExpr1)
(PrimitiveType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ForStmt)_(UnaryExpr:posIncrement)_(NameExpr0)
(PrimitiveType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ForStmt)_(VariableDeclarationExpr)_(PrimitiveType0)
(PrimitiveType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ForStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(IntegerLiteralExpr1)
(PrimitiveType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ForStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0)
(PrimitiveType1)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ReturnStmt)_(NameExpr0)
(VariableDeclaratorId0)^(Parameter)_(ClassOrInterfaceType1)
(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(PrimitiveType0)
(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(IntegerLiteralExpr1)
(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ExpressionStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0)
(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ForStmt)_(BinaryExpr:less)_(MethodCallExpr1)_(NameExpr0)
(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ForStmt)_(BinaryExpr:less)_(MethodCallExpr1)_(NameExpr2)
(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ForStmt)_(BinaryExpr:less)_(NameExpr0)
(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ForStmt)_(BlockStmt)_(IfStmt)_(BinaryExpr:equals)_(NameExpr1)
(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ForStmt)_(UnaryExpr:posIncrement)_(NameExpr0)
(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ForStmt)_(VariableDeclarationExpr)_(PrimitiveType0)
(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ForStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(IntegerLiteralExpr1)
(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ForStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0)
(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(BlockStmt)_(ReturnStmt)_(NameExpr0)
(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(Parameter)_(PrimitiveType1)
(VariableDeclaratorId0)^(Parameter)^(MethodDeclaration)_(Parameter)_(VariableDeclaratorId0)
(VariableDeclaratorId0)^(Parameter)_(PrimitiveType1)
(VariableDeclaratorId0)^(VariableDeclarator)_(IntegerLiteralExpr1)
(VariableDeclaratorId0)^(VariableDeclarator)_(IntegerLiteralExpr1)
(VariableDeclaratorId0)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(BinaryExpr:less)_(MethodCallExpr1)_(NameExpr0)
(VariableDeclaratorId0)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(BinaryExpr:less)_(MethodCallExpr1)_(NameExpr2)
(VariableDeclaratorId0)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(BinaryExpr:less)_(NameExpr0)
(VariableDeclaratorId0)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(UnaryExpr:posIncrement)_(NameExpr0)
(VariableDeclaratorId0)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(VariableDeclarationExpr)_(PrimitiveType0)
(VariableDeclaratorId0)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(IntegerLiteralExpr1)
(VariableDeclaratorId0)^(VariableDeclarator)^(VariableDeclarationExpr)^(ExpressionStmt)^(BlockStmt)_(ForStmt)_(VariableDeclarationExpr)_(VariableDeclarator)_(VariableDeclaratorId0)
(VariableDeclaratorId0)^(VariableDeclarator)^(VariableDeclarationExpr)^(ForStmt)^(BlockStmt)_(ReturnStmt)_(NameExpr0)
(VariableDeclaratorId0)^(VariableDeclarator)^(VariableDeclarationExpr)^(ForStmt)_(UnaryExpr:posIncrement)_(NameExpr0)

